Fabric-GC: A Blockchain-based Gantt Chart System for Cross-organizational Project Management

Large-scale production is always associated with more and more development and interaction among peers, and many fields achieve higher economic benefits through project cooperation. However, project managers in the traditional centralized approach cannot rearrange their activities to cross-organizational project management. Thanks to its characteristics, the Blockchain can represent a valid solution to the problems mentioned above. In this article, we propose Fabric-GC, a Blockchain-based Gantt chart system. Fabric-GC enables to realize secure and effective cross-organizational cooperation for project management, providing access control to multiple parties for project visualization. Compared with other solutions, the proposed system is versatile, as it can be applied to project management in different fields and achieve effective and agile scheduling. Experimental results show that Fabric-GC achieves stable performance in large-scale request and processing distributed environments, where the data synchronization speed of the consortium chain reached four times faster than a public chain, achieving faster data consistency.

==> readme.txt <==
This archive contains the necessary files to help typesetting papers for the Computer Science and Information Systems (ComSIS) journal with LaTeX:

comsis2.cls         - ComSIS document class
ComSIS-typeinst.dvi - author instructions in dvi format
ComSIS-typeinst.pdf - author instructions in pdf format
ComSIS-typeinst.tex - author instructions LaTeX source
empty.tex           - minimal LaTeX document; please use this to start your paper
example.bib         - example BibTeX file (referred to by ComSIS-typeinst.tex and empty.tex)
figure.eps          - example figure in eps format (referred to by ComSIS-typeinst.tex)
figure.pdf          - example figure in pdf format (referred to by ComSIS-typeinst.tex)
readme.txt          - this file
secdot.sty          - style for section numbers with dots (required by comsis.cls)
splncs03.bst        - Springer LNCS BibTeX style (referred to by ComSIS-typeinst.tex and empty.tex)


========
History:
========

---------------------------
10-Nov-2017 Minor update
---------------------------

empty.tex
  - Added footnote after title for declaring extended version of paper

ComSIS-typeinst.*
  - Added footnote after title for declaring extended version of paper

---------------------------
14-Aug-2017 Minor update
---------------------------

comsis2.cls  v2.02 (14-Aug-2017)
  - \footnotesize is no longer equal to \small
  - changed formatting of first-page header to fit the URL-style DOI

empty.tex
  - URL-style DOI on first-page header

ComSIS-typeinst.*
  - URL-style DOI on first-page header

---------------------------
26-Jul-2017 Minor update
---------------------------

empty.tex
  - added line numbering through use of lineno package

ComSIS-typeinst.*
  - added line numbering through use of lineno package

---------------------------
17-Jul-2013 Major update
---------------------------

comsis2.cls  v2.0 (17-Jul-2013)
  - Renamed new version of the document class from comsis.cls to comsis2.cls, in order to emphasize the importance of using the updated version
  - changed default text font from Helvetica to Times
  - printing area widened to 125mm x 197mm
  - footers removed, page numbers moved to the headers, and volume/number information to the first page header
  - removed placeholder for UDC
  - changed email font in affiliations to roman

empty.tex
  - updated in accordance with the changes to the document class
  - removed commands for (optional) insertion of a blank page at the end

ComSIS-typeinst.*
  - updated in accordance with the changes to the document class

---------------------------
17-Aug-2012 Minor update
---------------------------

comsis.cls   v1.02 (17-Aug-2012)
  - fixed incompatibility with hyperref package

ComSIS-typeinst.*
  - updated several URLs

---------------------------
19-May-2010 Minor update
---------------------------

comsis.cls   v1.01 (14-May-2010)
  - short captions are now set flushleft instead of centered

empty.tex
  - deleted the dot after year in footer

---------------------------
25-Dec-2009 Initial release
---------------------------
comsis.cls   v1.0 (21-Dec-2009)
secdot.sty   v2 (July 2000)
splncs03.bst (01-Apr-2009)

